MM-BRIGHT: A Multi-Task Multimodal Benchmark for Reasoning-Intensive Retrieval

Existing retrieval benchmarks primarily consist of text-based queries where keyword or semantic matching is usually sufficient. Many real-world queries contain multimodal elements, particularly, images such as diagrams, charts, and screenshots that require intensive reasoning to identify relevant documents. To address this gap, we introduce MM-BRIGHT, the first multimodal benchmark for reasoning-intensive retrieval. Our dataset consists of 2,803 real-world queries spanning 29 diverse technical domains, with four tasks of increasing complexity: text-to-text, multimodal-to-text, multimodal-to-image, and multimodal-to-multimodal retrieval. Extensive evaluation reveals that state-of-the-art models struggle across all tasks: BM25 achieves only 8.5 nDCG@10 on text-only retrieval, while the best multimodal model Nomic-Vision reaches just 27.6 nDCG@10 on multimodal-to-text retrieval actually underperforming the best text-only model (DiVeR: 32.2). These results highlight substantial headroom and position MM-BRIGHT as a testbed for next-generation retrieval models that better integrate visual reasoning. Our code and data are available at https://github.com/mm-bright/MM-BRIGHT. See also our official website: https://mm-bright.github.io/.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> figures/image_essentiality_charts/essentiality_summary.txt <==
============================================================
IMAGE ESSENTIALITY DISTRIBUTION SUMMARY
============================================================

Total Queries: 1,206

Overall Distribution:
------------------------------------------------------------
Essential           :  376 ( 31.2%)
Helpful             :  715 ( 59.3%)
Redundant           :  114 (  9.5%)
Not Applicable      :    1 (  0.1%)

============================================================
PER-DOMAIN SUMMARY (sorted by Essential %)
============================================================


QUANTUMCOMPUTING:
  Total Queries: 64
  Distribution:
    Essential           :  37 ( 57.8%)
    Helpful             :  27 ( 42.2%)
    Redundant           :   0 (  0.0%)
    Not Applicable      :   0 (  0.0%)

BIOACOUSTICS:
  Total Queries: 39
  Distribution:
    Essential           :  22 ( 56.4%)
    Helpful             :  16 ( 41.0%)
    Redundant           :   1 (  2.6%)
    Not Applicable      :   0 (  0.0%)

BIOLOGY:
  Total Queries: 64
  Distribution:
    Essential           :  34 ( 53.1%)
    Helpful             :  28 ( 43.8%)
    Redundant           :   2 (  3.1%)
    Not Applicable      :   0 (  0.0%)

BIOINFORMATICS:
  Total Queries: 46
  Distribution:
    Essential           :  20 ( 43.5%)
    Helpful             :  26 ( 56.5%)
    Redundant           :   0 (  0.0%)
    Not Applicable      :   0 (  0.0%)

CHEMISTRY:
  Total Queries: 51
  Distribution:
    Essential           :  22 ( 43.1%)
    Helpful             :  26 ( 51.0%)
    Redundant           :   3 (  5.9%)
    Not Applicable      :   0 (  0.0%)

MATH:
  Total Queries: 38
  Distribution:
    Essential           :  16 ( 42.1%)
    Helpful             :  22 ( 57.9%)
    Redundant           :   0 (  0.0%)
    Not Applicable      :   0 (  0.0%)

ACADEMIA:
  Total Queries: 22
  Distribution:
    Essential           :   8 ( 36.4%)
    Helpful             :  11 ( 50.0%)
    Redundant           :   3 ( 13.6%)
    Not Applicable      :   0 (  0.0%)

GIS:
  Total Queries: 34
  Distribution:
    Essential           :  12 ( 35.3%)
    Helpful             :  19 ( 55.9%)
    Redundant           :   3 (  8.8%)
    Not Applicable      :   0 (  0.0%)

TRAVEL:
  Total Queries: 45
  Distribution:
    Essential           :  15 ( 33.3%)
    Helpful             :  24 ( 53.3%)
    Redundant           :   6 ( 13.3%)
    Not Applicable      :   0 (  0.0%)

MEDICALSCIENCES:
  Total Queries: 43
  Distribution:
    Essential           :  14 ( 32.6%)
    Helpful             :  22 ( 51.2%)
    Redundant           :   7 ( 16.3%)
    Not Applicable      :   0 (  0.0%)

ECONOMICS:
  Total Queries: 28
  Distribution:
    Essential           :   9 ( 32.1%)
    Helpful             :  19 ( 67.9%)
    Redundant           :   0 (  0.0%)
    Not Applicable      :   0 (  0.0%)

QUANT:
  Total Queries: 28
  Distribution:
    Essential           :   9 ( 32.1%)
    Helpful             :  17 ( 60.7%)
    Redundant           :   2 (  7.1%)
    Not Applicable      :   0 (  0.0%)

CRYPTO:
  Total Queries: 51
  Distribution:
    Essential           :  16 ( 31.4%)
    Helpful             :  31 ( 60.8%)
    Redundant           :   4 (  7.8%)
    Not Applicable      :   0 (  0.0%)

PM:
  Total Queries: 42
  Distribution:
    Essential           :  13 ( 31.0%)
    Helpful             :  27 ( 64.3%)
    Redundant           :   2 (  4.8%)
    Not Applicable      :   0 (  0.0%)

ISLAM:
  Total Queries: 24
  Distribution:
    Essential           :   7 ( 29.2%)
    Helpful             :  10 ( 41.7%)
    Redundant           :   7 ( 29.2%)
    Not Applicable      :   0 (  0.0%)

PHYSICS:
  Total Queries: 79
  Distribution:
    Essential           :  21 ( 26.6%)
    Helpful             :  52 ( 65.8%)
    Redundant           :   6 (  7.6%)
    Not Applicable      :   0 (  0.0%)

GAMING:
  Total Queries: 19
  Distribution:
    Essential           :   5 ( 26.3%)
    Helpful             :   9 ( 47.4%)
    Redundant           :   5 ( 26.3%)
    Not Applicable      :   0 (  0.0%)

PSYCHOLOGY:
  Total Queries: 46
  Distribution:
    Essential           :  12 ( 26.1%)
    Helpful             :  27 ( 58.7%)
    Redundant           :   7 ( 15.2%)
    Not Applicable      :   0 (  0.0%)

SALESFORCE:
  Total Queries: 8
  Distribution:
    Essential           :   2 ( 25.0%)
    Helpful             :   5 ( 62.5%)
    Redundant           :   1 ( 12.5%)
    Not Applicable      :   0 (  0.0%)

BITCOIN:
  Total Queries: 54
  Distribution:
    Essential           :  13 ( 24.1%)
    Helpful             :  40 ( 74.1%)
    Redundant           :   1 (  1.9%)
    Not Applicable      :   0 (  0.0%)

AVIATION:
  Total Queries: 111
  Distribution:
    Essential           :  25 ( 22.5%)
    Helpful             :  70 ( 63.1%)
    Redundant           :  16 ( 14.4%)
    Not Applicable      :   0 (  0.0%)

ROBOTICS:
  Total Queries: 23
  Distribution:
    Essential           :   5 ( 21.7%)
    Helpful             :  16 ( 69.6%)
    Redundant           :   2 (  8.7%)
    Not Applicable      :   0 (  0.0%)

EARTHSCIENCE:
  Total Queries: 71
  Distribution:
    Essential           :  15 ( 21.1%)
    Helpful             :  45 ( 63.4%)
    Redundant           :  10 ( 14.1%)
    Not Applicable      :   1 (  1.4%)

CHRISTIANITY:
  Total Queries: 22
  Distribution:
    Essential           :   4 ( 18.2%)
    Helpful             :  16 ( 72.7%)
    Redundant           :   2 (  9.1%)
    Not Applicable      :   0 (  0.0%)

PHILOSOPHY:
  Total Queries: 38
  Distribution:
    Essential           :   6 ( 15.8%)
    Helpful             :  29 ( 76.3%)
    Redundant           :   3 (  7.9%)
    Not Applicable      :   0 (  0.0%)

APPLE:
  Total Queries: 13
  Distribution:
    Essential           :   2 ( 15.4%)
    Helpful             :  10 ( 76.9%)
    Redundant           :   1 (  7.7%)
    Not Applicable      :   0 (  0.0%)

ASKUBUNTU:
  Total Queries: 27
  Distribution:
    Essential           :   4 ( 14.8%)
    Helpful             :  21 ( 77.8%)
    Redundant           :   2 (  7.4%)
    Not Applicable      :   0 (  0.0%)

SUSTAINABILITY:
  Total Queries: 53
  Distribution:
    Essential           :   6 ( 11.3%)
    Helpful             :  36 ( 67.9%)
    Redundant           :  11 ( 20.8%)
    Not Applicable      :   0 (  0.0%)

LAW:
  Total Queries: 23
  Distribution:
    Essential           :   2 (  8.7%)
    Helpful             :  14 ( 60.9%)
    Redundant           :   7 ( 30.4%)
    Not Applicable      :   0 (  0.0%)

============================================================
KEY INSIGHTS
============================================================

Domains with highest Essential image percentage:
  quantumcomputing    :  57.8%
  bioacoustics        :  56.4%
  biology             :  53.1%
  bioinformatics      :  43.5%
  chemistry           :  43.1%

Domains with highest Helpful image percentage:
  askubuntu           :  77.8%
  apple               :  76.9%
  philosophy          :  76.3%
  bitcoin             :  74.1%
  christianity        :  72.7%


==> figures/image_type_charts/summary.txt <==
============================================================
IMAGE TYPE DISTRIBUTION SUMMARY
============================================================

Total Queries: 1,218
Total Images: 2,422
Average Images per Query: 1.99

Overall Distribution:
------------------------------------------------------------
Photo               :  658 ( 27.2%)
Diagram             :  415 ( 17.1%)
Chart               :  390 ( 16.1%)
Screenshot          :  336 ( 13.9%)
SciFig              :  280 ( 11.6%)
Math                :  185 (  7.6%)
Other               :  125 (  5.2%)
Mixed               :   33 (  1.4%)

============================================================
PER-DOMAIN SUMMARY
============================================================


AVIATION:
  Total Images: 262
  Total Queries: 111
  Distribution:
    Photo               : 197 ( 75.2%)
    Diagram             :  35 ( 13.4%)
    Screenshot          :   9 (  3.4%)
    Chart               :   9 (  3.4%)
    SciFig              :   5 (  1.9%)
    Mixed               :   3 (  1.1%)
    Other               :   2 (  0.8%)
    Math                :   2 (  0.8%)

PHYSICS:
  Total Images: 198
  Total Queries: 81
  Distribution:
    Diagram             :  67 ( 33.8%)
    Photo               :  54 ( 27.3%)
    SciFig              :  28 ( 14.1%)
    Chart               :  21 ( 10.6%)
    Math                :  12 (  6.1%)
    Other               :  11 (  5.6%)
    Screenshot          :   4 (  2.0%)
    Mixed               :   1 (  0.5%)

BIOLOGY:
  Total Images: 188
  Total Queries: 64
  Distribution:
    Photo               : 128 ( 68.1%)
    SciFig              :  30 ( 16.0%)
    Chart               :  16 (  8.5%)
    Diagram             :   7 (  3.7%)
    Other               :   6 (  3.2%)
    Mixed               :   1 (  0.5%)

EARTHSCIENCE:
  Total Images: 156
  Total Queries: 72
  Distribution:
    SciFig              :  50 ( 32.1%)
    Photo               :  37 ( 23.7%)
    Chart               :  36 ( 23.1%)
    Diagram             :  19 ( 12.2%)
    Math                :   5 (  3.2%)
    Mixed               :   4 (  2.6%)
    Screenshot          :   3 (  1.9%)
    Other               :   2 (  1.3%)

CHEMISTRY:
  Total Images: 124
  Total Queries: 51
  Distribution:
    SciFig              :  83 ( 66.9%)
    Math                :  12 (  9.7%)
    Diagram             :  12 (  9.7%)
    Chart               :   9 (  7.3%)
    Photo               :   5 (  4.0%)
    Other               :   2 (  1.6%)
    Mixed               :   1 (  0.8%)

QUANTUMCOMPUTING:
  Total Images: 113
  Total Queries: 65
  Distribution:
    Diagram             :  69 ( 61.1%)
    Math                :  21 ( 18.6%)
    Mixed               :   7 (  6.2%)
    Chart               :   6 (  5.3%)
    SciFig              :   5 (  4.4%)
    Screenshot          :   3 (  2.7%)
    Other               :   2 (  1.8%)

MATH:
  Total Images: 107
  Total Queries: 39
  Distribution:
    Math                :  49 ( 45.8%)
    Chart               :  31 ( 29.0%)
    Diagram             :   7 (  6.5%)
    SciFig              :   7 (  6.5%)
    Photo               :   5 (  4.7%)
    Other               :   4 (  3.7%)
    Mixed               :   2 (  1.9%)
    Screenshot          :   2 (  1.9%)

GIS:
  Total Images: 94
  Total Queries: 34
  Distribution:
    Screenshot          :  38 ( 40.4%)
    Diagram             :  26 ( 27.7%)
    Chart               :  11 ( 11.7%)
    SciFig              :  10 ( 10.6%)
    Math                :   4 (  4.3%)
    Mixed               :   3 (  3.2%)
    Other               :   2 (  2.1%)

SUSTAINABILITY:
  Total Images: 88
  Total Queries: 55
  Distribution:
    Photo               :  55 ( 62.5%)
    Diagram             :  12 ( 13.6%)
    Chart               :  11 ( 12.5%)
    Other               :   8 (  9.1%)
    Math                :   1 (  1.1%)
    Mixed               :   1 (  1.1%)

BIOACOUSTICS:
  Total Images: 86
  Total Queries: 39
  Distribution:
    Screenshot          :  37 ( 43.0%)
    SciFig              :  21 ( 24.4%)
    Chart               :  20 ( 23.3%)
    Diagram             :   4 (  4.7%)
    Photo               :   2 (  2.3%)
    Other               :   1 (  1.2%)
    Math                :   1 (  1.2%)

TRAVEL:
  Total Images: 82
  Total Queries: 46
  Distribution:
    Photo               :  59 ( 72.0%)
    Screenshot          :  12 ( 14.6%)
    Other               :   7 (  8.5%)
    Diagram             :   4 (  4.9%)

BITCOIN:
  Total Images: 79
  Total Queries: 54
  Distribution:
    Screenshot          :  39 ( 49.4%)
    Chart               :  18 ( 22.8%)
    Diagram             :  13 ( 16.5%)
    Math                :   7 (  8.9%)
    Mixed               :   2 (  2.5%)

MEDICALSCIENCES:
  Total Images: 76
  Total Queries: 43
  Distribution:
    Photo               :  29 ( 38.2%)
    SciFig              :  18 ( 23.7%)
    Diagram             :  11 ( 14.5%)
    Chart               :  10 ( 13.2%)
    Other               :   5 (  6.6%)
    Screenshot          :   2 (  2.6%)
    Mixed               :   1 (  1.3%)

CRYPTO:
  Total Images: 75
  Total Queries: 51
  Distribution:
    Diagram             :  32 ( 42.7%)
    Math                :  25 ( 33.3%)
    Chart               :   8 ( 10.7%)
    Screenshot          :   4 (  5.3%)
    Other               :   3 (  4.0%)
    Photo               :   2 (  2.7%)
    Mixed               :   1 (  1.3%)

BIOINFORMATICS:
  Total Images: 72
  Total Queries: 46
  Distribution:
    Chart               :  44 ( 61.1%)
    Diagram             :  10 ( 13.9%)
    Screenshot          :   8 ( 11.1%)
    SciFig              :   8 ( 11.1%)
    Mixed               :   2 (  2.8%)

PM:
  Total Images: 70
  Total Queries: 43
  Distribution:
    Screenshot          :  33 ( 47.1%)
    Diagram             :  23 ( 32.9%)
    Chart               :  11 ( 15.7%)
    Other               :   1 (  1.4%)
    Mixed               :   1 (  1.4%)
    Photo               :   1 (  1.4%)

PSYCHOLOGY:
  Total Images: 69
  Total Queries: 46
  Distribution:
    Chart               :  24 ( 34.8%)
    Photo               :  13 ( 18.8%)
    Diagram             :  13 ( 18.8%)
    SciFig              :   8 ( 11.6%)
    Screenshot          :   5 (  7.2%)
    Other               :   4 (  5.8%)
    Mixed               :   1 (  1.4%)
    Math                :   1 (  1.4%)

ROBOTICS:
  Total Images: 63
  Total Queries: 24
  Distribution:
    Diagram             :  28 ( 44.4%)
    Photo               :  20 ( 31.7%)
    Chart               :   9 ( 14.3%)
    Screenshot          :   2 (  3.2%)
    Math                :   2 (  3.2%)
    Mixed               :   1 (  1.6%)
    SciFig              :   1 (  1.6%)

ASKUBUNTU:
  Total Images: 61
  Total Queries: 28
  Distribution:
    Screenshot          :  58 ( 95.1%)
    Other               :   1 (  1.6%)
    Photo               :   1 (  1.6%)
    Diagram             :   1 (  1.6%)

PHILOSOPHY:
  Total Images: 57
  Total Queries: 38
  Distribution:
    Math                :  23 ( 40.4%)
    Other               :  11 ( 19.3%)
    Diagram             :   7 ( 12.3%)
    Chart               :   6 ( 10.5%)
    SciFig              :   5 (  8.8%)
    Screenshot          :   3 (  5.3%)
    Photo               :   2 (  3.5%)

ECONOMICS:
  Total Images: 53
  Total Queries: 28
  Distribution:
    Chart               :  44 ( 83.0%)
    Math                :   3 (  5.7%)
    Diagram             :   2 (  3.8%)
    Screenshot          :   2 (  3.8%)
    Other               :   1 (  1.9%)
    Photo               :   1 (  1.9%)

QUANT:
  Total Images: 38
  Total Queries: 28
  Distribution:
    Chart               :  28 ( 73.7%)
    Math                :   7 ( 18.4%)
    Other               :   1 (  2.6%)
    Screenshot          :   1 (  2.6%)
    Diagram             :   1 (  2.6%)

GAMING:
  Total Images: 37
  Total Queries: 19
  Distribution:
    Screenshot          :  19 ( 51.4%)
    Other               :  12 ( 32.4%)
    Photo               :   3 (  8.1%)
    Chart               :   2 (  5.4%)
    Diagram             :   1 (  2.7%)

CHRISTIANITY:
  Total Images: 33
  Total Queries: 22
  Distribution:
    Other               :  20 ( 60.6%)
    Photo               :   9 ( 27.3%)
    Diagram             :   3 (  9.1%)
    Chart               :   1 (  3.0%)

ISLAM:
  Total Images: 33
  Total Queries: 24
  Distribution:
    Photo               :  15 ( 45.5%)
    Other               :  11 ( 33.3%)
    Screenshot          :   5 ( 15.2%)
    Chart               :   1 (  3.0%)
    Diagram             :   1 (  3.0%)

LAW:
  Total Images: 30
  Total Queries: 24
  Distribution:
    Photo               :  17 ( 56.7%)
    Screenshot          :   8 ( 26.7%)
    Diagram             :   2 (  6.7%)
    Other               :   2 (  6.7%)
    Chart               :   1 (  3.3%)

APPLE:
  Total Images: 29
  Total Queries: 13
  Distribution:
    Screenshot          :  25 ( 86.2%)
    Photo               :   1 (  3.4%)
    Mixed               :   1 (  3.4%)
    Chart               :   1 (  3.4%)
    Other               :   1 (  3.4%)

ACADEMIA:
  Total Images: 28
  Total Queries: 22
  Distribution:
    Chart               :  12 ( 42.9%)
    Other               :   5 ( 17.9%)
    Screenshot          :   5 ( 17.9%)
    Math                :   2 (  7.1%)
    Photo               :   2 (  7.1%)
    SciFig              :   1 (  3.6%)
    Diagram             :   1 (  3.6%)

SALESFORCE:
  Total Images: 21
  Total Queries: 8
  Distribution:
    Screenshot          :   9 ( 42.9%)
    Math                :   8 ( 38.1%)
    Diagram             :   4 ( 19.0%)

